Modeling of an On-Orbit Maintenance Robotic Arm Test-Bed

This paper focuses on the development of a ground-based test-bed to analyze the complexities of contact dynamics between multibody systems in space. The test-bed consists of an air-bearing platform equipped with a 7 degrees-of-freedom (one degree per revolute joint) robotic arm which acts as the servicing satellite. The dynamics of the manipulator on the platform is modeled as an aid for the analysis and design of stabilizing control algorithms suited for autonomous on-orbit servicing missions. The dynamics are represented analytically using a recursive Newton-Euler multibody method with D-H parameters derived from the physical properties of the arm and platform. In addition, Product of Exponential (PoE) method is also employed to serve as a comparison with the D-H parameters approach. Finally, an independent numerical simulation created with the SimScape modeling environment is also presented as a means of verifying the accuracy of the recursive model and the PoE approach. The results from both models and SimScape are then validated through comparison with internal measurement data taken from the robotic arm itself.

==> Figures/Recursive_Method_Torque.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Recursive_Method_Torque.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1000.20703125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6868578)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Recursive_Method_Torque.pdf}}%
    \put(0.07123525,0.03969176){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.22232897,0.03969176){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.36667409,0.03969176){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.51776781,0.03969176){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.66886152,0.03969176){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.81995524,0.03969176){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.97104896,0.03969176){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.48402517,0.00569882){\makebox(0,0)[lb]{\smash{Time [s]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Recursive_Method_Torque.pdf}}%
    \put(0.03594253,0.06186219){\makebox(0,0)[lb]{\smash{-20}}}%
    \put(0.03594253,0.13384729){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.03594253,0.20583239){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.04943974,0.27781748){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.05768803,0.34980258){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05768803,0.42178768){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.04419083,0.49377277){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04419083,0.56575787){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.04419083,0.63774297){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.0269444,0.28569115){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Torque [Nm]}}}}%
    \put(0.32655792,0.65806376){\makebox(0,0)[lb]{\smash{\textbf{Joint Torques Recursive Method}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Recursive_Method_Torque.pdf}}%
    \put(0.82707877,0.61562255){\makebox(0,0)[lb]{\smash{First Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Recursive_Method_Torque.pdf}}%
    \put(0.82707877,0.58825321){\makebox(0,0)[lb]{\smash{Second Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Recursive_Method_Torque.pdf}}%
    \put(0.82707877,0.56088388){\makebox(0,0)[lb]{\smash{Third Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Recursive_Method_Torque.pdf}}%
    \put(0.82707877,0.53351455){\makebox(0,0)[lb]{\smash{Fourth Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Recursive_Method_Torque.pdf}}%
    \put(0.82707877,0.50614521){\makebox(0,0)[lb]{\smash{Fifth Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Recursive_Method_Torque.pdf}}%
    \put(0.82707877,0.47877588){\makebox(0,0)[lb]{\smash{Sixth Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Recursive_Method_Torque.pdf}}%
    \put(0.82707877,0.45140654){\makebox(0,0)[lb]{\smash{Seventh Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Recursive_Method_Torque.pdf}}%
  \end{picture}%
\endgroup%


==> Figures/SimMechanics_Torque.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'SimMechanics_Torque.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1000.20703125bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6868578)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{SimMechanics_Torque.pdf}}%
    \put(0.07123525,0.03969176){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.22232897,0.03969176){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.36667409,0.03969176){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.51776781,0.03969176){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.66886152,0.03969176){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.81995524,0.03969176){\makebox(0,0)[lb]{\smash{25}}}%
    \put(0.97104896,0.03969176){\makebox(0,0)[lb]{\smash{30}}}%
    \put(0.48402517,0.00569882){\makebox(0,0)[lb]{\smash{Time [s]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{SimMechanics_Torque.pdf}}%
    \put(0.03594253,0.06186219){\makebox(0,0)[lb]{\smash{-20}}}%
    \put(0.03594253,0.13384729){\makebox(0,0)[lb]{\smash{-15}}}%
    \put(0.03594253,0.20583239){\makebox(0,0)[lb]{\smash{-10}}}%
    \put(0.04943974,0.27781748){\makebox(0,0)[lb]{\smash{-5}}}%
    \put(0.05768803,0.34980258){\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05768803,0.42178768){\makebox(0,0)[lb]{\smash{5}}}%
    \put(0.04419083,0.49377277){\makebox(0,0)[lb]{\smash{10}}}%
    \put(0.04419083,0.56575787){\makebox(0,0)[lb]{\smash{15}}}%
    \put(0.04419083,0.63774297){\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.0269444,0.28569115){\rotatebox{90}{\makebox(0,0)[lb]{\smash{Torque [Nm]}}}}%
    \put(0.34867834,0.65806376){\makebox(0,0)[lb]{\smash{\textbf{Joint Torques SimMechanics}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{SimMechanics_Torque.pdf}}%
    \put(0.82707877,0.61562255){\makebox(0,0)[lb]{\smash{First Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{SimMechanics_Torque.pdf}}%
    \put(0.82707877,0.58825321){\makebox(0,0)[lb]{\smash{Second Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{SimMechanics_Torque.pdf}}%
    \put(0.82707877,0.56088388){\makebox(0,0)[lb]{\smash{Third Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{SimMechanics_Torque.pdf}}%
    \put(0.82707877,0.53351455){\makebox(0,0)[lb]{\smash{Fourth Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{SimMechanics_Torque.pdf}}%
    \put(0.82707877,0.50614521){\makebox(0,0)[lb]{\smash{Fifth Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{SimMechanics_Torque.pdf}}%
    \put(0.82707877,0.47877588){\makebox(0,0)[lb]{\smash{Sixth Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{SimMechanics_Torque.pdf}}%
    \put(0.82707877,0.45140654){\makebox(0,0)[lb]{\smash{Seventh Joint}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{SimMechanics_Torque.pdf}}%
  \end{picture}%
\endgroup%

